Proximal Galerkin for Phase Field Fracture

The phase-field method has emerged as a powerful tool for simulating fracture mechanics, yet it presents significant numerical challenges, particularly regarding the enforcement of physical constraints such as irreversibility and boundedness of the phase-field variable. This work proposes the proximal Galerkin (PG) methodology as a robust and efficient framework for solving phase-field fracture problems. By reformulating the inequality-constrained optimization problem into a sequence of saddle-point problems involving latent variables, the PG method rigorously enforces the physical bounds of the phase-field variable and naturally handles the irreversibility condition. This approach is directly applicable to both static and dynamic phase-field fracture problems. The numerical results demonstrate that the PG framework accurately reproduces theoretical predictions and experimental observations, while offering a unified, mathematically consistent treatment of the constraints inherent to phase-field fracture modeling.

==> data/miehe_tension/fig7a_tension_l_0_0015mm.txt <==
displacement force
0.00000 0.00000
0.00002 0.00323
0.00016 0.02129
0.00055 0.07678
0.00089 0.12195
0.00128 0.17744
0.00161 0.22260
0.00197 0.27164
0.00230 0.31551
0.00290 0.39551
0.00331 0.44841
0.00369 0.49614
0.00421 0.56194
0.00448 0.59289
0.00471 0.61997
0.00477 0.62513
0.00481 0.63028
0.00492 0.64318
0.00501 0.65350
0.00509 0.66123
0.00518 0.67155
0.00524 0.67800
0.00532 0.68573
0.00538 0.69217
0.00543 0.69604
0.00550 0.69989
0.00555 0.70117
0.00556 0.68045
0.00557 0.65844
0.00559 0.61312
0.00560 0.58464
0.00562 0.56133
0.00564 0.52507
0.00568 0.46292
0.00571 0.38783
0.00575 0.31920
0.00578 0.24929
0.00580 0.18326
0.00582 0.10299
0.00583 0.02143
0.00583 0.00072
